Communication-Efficient Federated Distillation

Communication constraints are one of the major challenges preventing the wide-spread adoption of Federated Learning systems. Recently, Federated Distillation (FD), a new algorithmic paradigm for Federated Learning with fundamentally different communication properties, emerged. FD methods leverage ensemble distillation techniques and exchange model outputs, presented as soft labels on an unlabeled public data set, between the central server and the participating clients. While for conventional Federated Learning algorithms, like Federated Averaging (FA), communication scales with the size of the jointly trained model, in FD communication scales with the distillation data set size, resulting in advantageous communication properties, especially when large models are trained. In this work, we investigate FD from the perspective of communication efficiency by analyzing the effects of active distillation-data curation, soft-label quantization and delta-coding techniques. Based on the insights gathered from this analysis, we present Compressed Federated Distillation (CFD), an efficient Federated Distillation method. Extensive experiments on Federated image classification and language modeling problems demonstrate that our method can reduce the amount of communication necessary to achieve fixed performance targets by more than two orders of magnitude, when compared to FD and by more than four orders of magnitude when compared with FA.

==> Communication-Efficient Federated Ensemble Distillation/portrait/bio.txt <==
\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{portrait/Felix}}]{Felix Sattler} received a M.Sc. degree in computer science, a M.Sc. degree in applied mathematics and a B.Sc. degree in Mathematics all from Technische Universit{\"a}t Berlin. He is currently with the Machine Learning Group, Fraunhofer Heinrich Hertz Institute, Berlin, Germany. His research interests include distributed machine learning, neural networks and multi-task learning.
\end{IEEEbiography}

\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{../../portrait/Klaus}}]{Klaus-Robert M{\"u}ller} (M'12) has
been a professor of computer science at Technische Universit{\"a}t Berlin since 2006; at the same time he is co-directing the Berlin Big Data Center. He studied physics in Karlsruhe from 1984 to 1989 and obtained his Ph.D. degree in computer science at Technische Universit{\"a}t Karlsruhe in 1992. After completing a postdoctoral position at GMD FIRST in Berlin, he was a research fellow at the University of Tokyo from 1994 to 1995. In 1995, he founded the Intelligent Data Analysis group at GMD-FIRST (later Fraunhofer FIRST) and directed it until 2008. From 1999 to 2006, he was a professor at the University of Potsdam. He was awarded the 1999 Olympus Prize by the German Pattern Recognition Society, DAGM, and, in 2006, he received the SEL Alcatel Communication Award, and, in 2014 he was granted the Science Prize of Berlin awarded by the Governing Mayor of Berlin, and, in 2017, he received the Vodafone Innovation Award. In 2012, he was elected to be a member of the German National Academy of Sciences-Leopoldina and in 2017 of the Berlin Brandenburg Academy of sciences, and in 2017 external scientific member of the Max Planck Society. His research interests are intelligent data analysis, machine learning, signal processing, and brain-computer interfaces.
\end{IEEEbiography}

\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{../../portrait/Wojciech.jpg}}]{Wojciech Samek} (M'13)
has founded and is heading the Machine Learning Group at Fraunhofer Heinrich Hertz Institute since 2014. He studied computer science at Humboldt University of Berlin, Heriot-Watt University and University of Edinburgh from 2004 to 2010 and received the Dr. rer. nat. degree with distinction (summa cum laude) from the Technical University of Berlin in 2014. In 2009 he was visiting researcher at NASA Ames Research Center, Mountain View, CA, and in 2012 and 2013 he had several short-term research stays at ATR International, Kyoto, Japan. He was awarded scholarships from the European Union's Erasmus Mundus programme, the Studienstiftung des deutschen Volkes and the DFG Research Training Group GRK 1589/1. He is PI at the Berlin Institute for the Foundation of Learning and Data (BIFOLD), member of the European Lab for Learning and Intelligent Systems (ELLIS) and associated faculty at the DFG graduate school BIOQIC. Furthermore, he is an editorial board member of Digital Signal Processing, PLOS ONE and IEEE Transactions on Neural Networks and Learning Systems and an elected member of the IEEE MLSP Technical Committee. He is part of various international standardization initiatives, including the MPEG AHG on Compression of Neural Networks for Multimedia Content Description and Analysis, and was organizer of special sessions, workshops and tutorials at top-tier machine learning and signal processing conferences (NIPS, ICML, CVPR, ICASSP, MICCAI), has received multiple best paper awards, and has authored more than 100 journal and conference papers, predominantly in the areas deep learning, interpretable machine learning, neural network compression and federated learning.\end{IEEEbiography}


==> portrait/bio.txt <==
\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{portrait/Felix}}]{Felix Sattler} received a M.Sc. degree in computer science, a M.Sc. degree in applied mathematics and a B.Sc. degree in Mathematics all from Technische Universit{\"a}t Berlin. He is currently with the Machine Learning Group, Fraunhofer Heinrich Hertz Institute, Berlin, Germany. His research interests include distributed machine learning, neural networks and multi-task learning.
\end{IEEEbiography}

\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{../../portrait/Klaus}}]{Klaus-Robert M{\"u}ller} (M'12) has
been a professor of computer science at Technische Universit{\"a}t Berlin since 2006; at the same time he is co-directing the Berlin Big Data Center. He studied physics in Karlsruhe from 1984 to 1989 and obtained his Ph.D. degree in computer science at Technische Universit{\"a}t Karlsruhe in 1992. After completing a postdoctoral position at GMD FIRST in Berlin, he was a research fellow at the University of Tokyo from 1994 to 1995. In 1995, he founded the Intelligent Data Analysis group at GMD-FIRST (later Fraunhofer FIRST) and directed it until 2008. From 1999 to 2006, he was a professor at the University of Potsdam. He was awarded the 1999 Olympus Prize by the German Pattern Recognition Society, DAGM, and, in 2006, he received the SEL Alcatel Communication Award, and, in 2014 he was granted the Science Prize of Berlin awarded by the Governing Mayor of Berlin, and, in 2017, he received the Vodafone Innovation Award. In 2012, he was elected to be a member of the German National Academy of Sciences-Leopoldina and in 2017 of the Berlin Brandenburg Academy of sciences, and in 2017 external scientific member of the Max Planck Society. His research interests are intelligent data analysis, machine learning, signal processing, and brain-computer interfaces.
\end{IEEEbiography}

\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{../../portrait/Wojciech.jpg}}]{Wojciech Samek} (M'13)
has founded and is heading the Machine Learning Group at Fraunhofer Heinrich Hertz Institute since 2014. He studied computer science at Humboldt University of Berlin, Heriot-Watt University and University of Edinburgh from 2004 to 2010 and received the Dr. rer. nat. degree with distinction (summa cum laude) from the Technical University of Berlin in 2014. In 2009 he was visiting researcher at NASA Ames Research Center, Mountain View, CA, and in 2012 and 2013 he had several short-term research stays at ATR International, Kyoto, Japan. He was awarded scholarships from the European Union's Erasmus Mundus programme, the Studienstiftung des deutschen Volkes and the DFG Research Training Group GRK 1589/1. He is PI at the Berlin Institute for the Foundation of Learning and Data (BIFOLD), member of the European Lab for Learning and Intelligent Systems (ELLIS) and associated faculty at the DFG graduate school BIOQIC. Furthermore, he is an editorial board member of Digital Signal Processing, PLOS ONE and IEEE Transactions on Neural Networks and Learning Systems and an elected member of the IEEE MLSP Technical Committee. He is part of various international standardization initiatives, including the MPEG AHG on Compression of Neural Networks for Multimedia Content Description and Analysis, and was organizer of special sessions, workshops and tutorials at top-tier machine learning and signal processing conferences (NIPS, ICML, CVPR, ICASSP, MICCAI), has received multiple best paper awards, and has authored more than 100 journal and conference papers, predominantly in the areas deep learning, interpretable machine learning, neural network compression and federated learning.\end{IEEEbiography}

